WAND: Wavelet Analysis-based Neural Decomposition of MRS Signals for Artifact Removal

Accurate quantification of metabolites in magnetic resonance spectroscopy (MRS) is challenged by low signal-to-noise ratio (SNR), overlapping metabolites, and various artifacts. Particularly, unknown and unparameterized baseline effects obscure the quantification of low-concentration metabolites, limiting MRS reliability. This paper introduces wavelet analysis-based neural decomposition (WAND), a novel data-driven method designed to decompose MRS signals into their constituent components: metabolite-specific signals, baseline, and artifacts. WAND takes advantage of the enhanced separability of these components within the wavelet domain. The method employs a neural network, specifically a U-Net architecture, trained to predict masks for wavelet coefficients obtained through the continuous wavelet transform. These masks effectively isolate desired signal components in the wavelet domain, which are then inverse-transformed to obtain separated signals. Notably, an artifact mask is created by inverting the sum of all known signal masks, enabling WAND to capture and remove even unpredictable artifacts. The effectiveness of WAND in achieving accurate decomposition is demonstrated through numerical evaluations using simulated spectra. Furthermore, WAND's artifact removal capabilities significantly enhance the quantification accuracy of linear combination model fitting. The method's robustness is further validated using data from the 2016 MRS Fitting Challenge and in-vivo experiments.

==> styles/Documents/README.txt <==
% README.txt for MRM.cls
% Version 2.3 released 11 February 2023
%
% This software may only be used to prepare an article for publication in
% Wiley NJD journals
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.txt   this file
%   MRM.cls  the LaTeX2e class file
%   NJDnatbib.sty --> NJD natbib reference package.
%   MRM-Doc.pdf   authors' instructions in PDF format
%
%
% Simply place MRM.cls, NJDnatbib.sty, MRM-AMA.bst and MRM-AMA.tex in your system's usual directories
% and typeset using your LaTeX2e command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%


